Two-loop amplitudes for ttH production: the quark-initiated Nf-part

We present numerical results for the two-loop virtual amplitude entering the NNLO corrections to Higgs boson production in association with a top quark pair at the LHC, focusing, as a proof of concept of our method, on the part of the quark-initiated channel containing loops of massless or massive quarks. Results for the UV renormalised and IR subtracted two-loop amplitude for each colour structure are given at selected phase-space points and visualised in terms of surfaces as a function of two-dimensional slices of the full phase space.

==> diagrams/1loop/colfacs.txt <==
Proj1:

Diagram1  -> $n_h T_F$                                      / $n_h T_F$
Diagram2  -> $C_A$                                          / $C_A$
Diagram3  -> $C_A - 2 C_F$                                  / $C_A - 2 C_F$
Diagram4  -> $C_F$                                          / $C_F$
Diagram5  -> $n_l T_F$                                      / $n_l T_F$
Diagram6  -> $\frac{C_A^2 C_F T_F - 4 d_{33}}{C_A C_F T_F}$ / $\frac{C_A C_F n_c T_F - 4 d_{33}}{C_F n_c T_F}$
Diagram7  -> $\frac{C_A^2 C_F T_F + 4 d_{33}}{C_A C_F T_F}$ / $\frac{C_A C_F n_c T_F + 4 d_{33}}{C_F n_c T_F}$



Proj2:

Diagram8  -> $\frac{C_F T_F}{C_A}$                          / $\frac{C_F T_F}{n_c}$

==> diagrams/2loop/colfacs.txt <==
Diagram1  -> $n_h C_A^2 C_F   T_F^2$                            / $n_h C_A   C_F   n_c   T_F^2$
Diagram2  -> $n_l C_A   C_F^2 T_F^2$                            / $n_l       C_F^2 n_c   T_F^2$
Diagram3  -> $n_h C_A   C_F^2 T_F^2$                            / $n_h       C_F^2 n_c   T_F^2$
Diagram4  -> $n_h C_A   C_F   T_F^2 \left( C_A - 2 C_F \right)$ / $n_h       C_F   n_c   T_F^2 \left( C_A - 2 C_F \right)$
Diagram5  -> $n_l T_F \left( T_F C_A^2 C_F + 4 d_{33} \right)$  / $n_l T_F \left( C_A C_F n_c T_F + 4 d_{33} \right)$
Diagram6  -> $n_l T_F \left( T_F C_A^2 C_F - 4 d_{33} \right)$  / $n_l T_F \left( C_A C_F n_c T_F - 4 d_{33} \right)$
Diagram7  -> $n_h T_F \left( T_F C_A^2 C_F + 4 d_{33} \right)$  / $n_h T_F \left( C_A C_F n_c T_F + 4 d_{33} \right)$
Diagram8  -> $n_h T_F \left( T_F C_A^2 C_F - 4 d_{33} \right)$  / $n_h T_F \left( C_A C_F n_c T_F - 4 d_{33} \right)$
Diagram9  -> $n_h n_l C_A C_F T_F^3$                            / $n_h n_l C_F n_c T_F^3$
Diagram10 -> $n_h^2   C_A C_F T_F^3$                            / $n_h^2 C_F n_c T_F^3$
Diagram11 -> $n_l C_A   C_F   T_F^2 \left( C_A - 2 C_F \right)$ / $n_l C_F n_c T_F^2 (C_A - 2 C_F)$
Diagram12 -> $n_l C_A^2 C_F T_F^2$                              / $n_l C_A C_F n_c T_F^2$
Diagram13 -> $n_l^2 C_A C_F T_F^3$                              / $n_l^2 C_F n_c T_F^3$
